Frobenius Additive Fast Fourier Transform

In ISSAC 2017, van der Hoeven and Larrieu showed that evaluating a polynomial P in GF(q)[x] of degree <n at all n-th roots of unity in GF($q^d$) can essentially be computed d-time faster than evaluating Q in GF($q^d$)[x] at all these roots, assuming GF($q^d$) contains a primitive n-th root of unity. Termed the Frobenius FFT, this discovery has a profound impact on polynomial multiplication, especially for multiplying binary polynomials, which finds ample application in coding theory and cryptography. In this paper, we show that the theory of Frobenius FFT beautifully generalizes to a class of additive FFT developed by Cantor and Gao-Mateer. Furthermore, we demonstrate the power of Frobenius additive FFT for q=2: to multiply two binary polynomials whose product is of degree <256, the new technique requires only 29,005 bit operations, while the best result previously reported was 33,397. To the best of our knowledge, this is the first time that FFT-based multiplication outperforms Karatsuba and the like at such a low degree in terms of bit-operation count.

==> bitOps.csv <==
n,djb,wd,n0,cenk
1,1,,2,5
2,5,,3,13
3,13,,4,25
4,25,,5,41
5,41,,6,57
6,57,,7,81
7,81,,8,100
8,100,,9,126
9,132,,10,155
10,155,,11,186
11,189,,12,207
12,208,,13,255
13,256,,14,289
14,289,,15,317
15,329,,16,349
16,350,,17,407
17,414,,18,438
18,456,,19,498
19,502,,20,527
20,528,,21,596
21,602,,22,632
22,641,,23,676
23,678,,24,702
24,704,,25,791
25,800,,26,853
26,856,,27,912
27,922,,28,956
28,956,,29,1020
29,1044,,30,1053
30,1085,,31,1119
31,1129,,32,1156
32,1158,,33,1274
33,1286,,34,1335
34,1358,,35,1393
35,1441,,36,1429
36,1483,,37,1559
37,1585,,38,1616
38,1636,,39,1680
39,1687,,40,1718
40,1720,,41,1858
41,1871,,42,1929
42,1950,,43,1996
43,2020,,44,2037
44,2064,,45,2116
45,2150,,46,2182
46,2192,,47,2229
47,2239,,48,2260
48,2268,,49,2451
49,2460,,50,2545
50,2572,,51,2668
51,2677,,52,2726
52,2735,,53,2858
53,2881,,54,2922
54,2948,,55,3006
55,3017,,56,3060
56,3060,,57,3191
57,3239,,58,3256
58,3320,,59,3304
59,3406,,60,3334
60,3456,,61,3500
61,3552,,62,3571
62,3595,,63,3632
63,3651,,64,3674
64,3682,4682,65,3927
65,3938,,66,4040
66,4050,,67,4110
67,4134,,68,4167
68,4183,,69,4296
69,4403,,70,4374
70,4452,,71,4476
71,4499,,72,4535
72,4642,,73,4701
73,4828,,74,4839
74,4864,,75,4929
75,5097,,76,5097
76,5133,,77,5205
77,5239,,78,5297
78,5322,,79,5359
79,5384,,80,5400
80,5420,,81,5630
81,5740,,82,5723
82,5799,,83,5818
83,5875,,84,5929
84,5996,,85,6007
85,6158,,86,6091
86,6202,,87,6204
87,6353,,88,6302
88,6397,,89,6388
89,6495,,90,6500
90,6568,,91,6572
91,6666,,92,6662
92,6717,,93,6831
93,6991,,94,6931
94,7043,,95,7073
95,7096,,96,7112
96,7132,,97,7337
97,7516,,98,7503
98,7574,,99,7636
99,7870,,100,7766
100,7909,,101,7894
101,8047,,102,7979
102,8184,,103,8097
103,8322,,104,8178
104,8404,,105,8358
105,8635,,106,8450
106,8717,,107,8603
107,8810,,108,8758
108,8959,,109,8874
109,9141,,128,11466
110,9193,,135,12309
111,9370,,136,12422
112,9422,,137,12522
113,9534,,163,16828
114,9615,,189,20671
115,9727,,191,21048
116,9788,,233,29156
117,10120,,251,32604
118,10181,,256,33397
119,10242,,269,35656
120,10438,,270,35832
121,10727,,271,35978
122,10770,,272,36127
123,11050,,273,36400
124,11093,,274,36506
125,11254,,283,38432
126,11346,,407,66931
127,11447,,408,67137
128,11486,11556,409,67284
129,11792,,571,111621
130,11881,,,
131,11961,,,
132,12115,,,
133,12249,,,
134,12292,,,
135,12453,,,
136,12499,,,
137,12595,,,
138,12676,,,
139,12772,,,
140,12824,,,
141,13239,,,
142,13291,,,
143,13348,,,
144,13606,,,
145,13981,,,
146,14020,,,
147,14427,,,
148,14479,,,
149,14681,,,
150,14830,,,
151,15032,,,
152,15154,,,
153,15465,,,
154,15587,,,
155,15702,,,
156,15899,,,
157,16153,,,
158,16221,,,
159,16462,,,
160,16518,,,
161,16674,,,
162,16767,,,
163,16923,,,
164,17000,,,
165,17392,,,
166,17469,,,
167,17548,,,
168,17758,,,
169,18093,,,
170,18146,,,
171,18452,,,
172,18505,,,
173,18694,,,
174,18802,,,
175,18991,,,
176,19082,,,
177,19308,,,
178,19399,,,
179,19495,,,
180,19645,,,
181,19791,,,
182,19844,,,
183,20033,,,
184,20081,,,
185,20187,,,
186,20280,,,
187,20386,,,
188,20439,,,
189,20985,,,
190,21038,,,
191,21104,,,
192,21364,,,
193,21865,,,
194,21906,,,
195,22282,,,
196,22323,,,
197,22573,,,
198,22614,,,
199,22880,,,
200,23002,,,
201,23443,,,
202,23565,,,
203,23659,,,
204,23811,,,
205,24223,,,
206,24281,,,
207,24439,,,
208,24498,,,
209,24728,,,
210,24903,,,
211,25133,,,
212,25192,,,
213,25616,,,
214,25875,,,
215,25932,,,
216,26152,,,
217,26401,,,
218,26554,,,
219,26964,,,
220,27117,,,
221,27313,,,
222,27426,,,
223,27836,,,
224,27922,,,
225,28185,,,
226,28231,,,
227,28474,,,
228,28634,,,
229,28775,,,
230,28928,,,
231,29124,,,
232,29170,,,
233,29354,,,
234,29459,,,
235,29575,,,
236,29668,,,
237,30312,,,
238,30405,,,
239,30477,,,
240,30636,,,
241,31260,,,
242,31306,,,
243,31555,,,
244,31601,,,
245,31931,,,
246,32020,,,
247,32350,,,
248,32419,,,
249,32824,,,
250,33010,,,
251,33096,,,
252,33310,,,
253,33533,,,
254,33664,,,
255,33948,,,
256,34079,29005,,
257,34251,,,
258,34388,,,
259,34672,,,
260,34720,,,
261,34975,,,
262,35029,,,
263,35190,,,
264,35385,,,
265,35557,,,
266,35611,,,
267,35924,,,
268,35978,,,
269,36086,,,
270,36266,,,
271,36409,,,
272,36492,,,
273,37084,,,
274,37167,,,
275,37275,,,
276,37435,,,
277,37952,,,
278,38013,,,
279,38187,,,
280,38248,,,
281,38390,,,
282,38451,,,
283,38735,,,
284,38797,,,
285,39600,,,
286,39662,,,
287,39725,,,
288,39882,,,
289,40634,,,
290,40680,,,
291,41367,,,
292,41413,,,
293,41807,,,
294,41948,,,
295,42441,,,
296,42487,,,
297,42881,,,
298,42949,,,
299,43255,,,
300,43524,,,
301,43830,,,
302,43879,,,
303,44298,,,
304,44454,,,
305,44602,,,
306,44908,,,
307,45067,,,
308,45214,,,
309,45718,,,
310,45865,,,
311,46013,,,
312,46264,,,
313,46664,,,
314,46756,,,
315,47039,,,
316,47131,,,
317,47372,,,
318,47640,,,
319,47881,,,
320,47973,,,
321,48435,,,
322,48660,,,
323,48763,,,
324,49021,,,
325,49256,,,
326,49415,,,
327,49739,,,
328,49898,,,
329,50090,,,
330,50251,,,
331,50575,,,
332,50635,,,
333,50926,,,
334,50988,,,
335,51175,,,
336,51394,,,
337,51586,,,
338,51648,,,
339,51997,,,
340,52059,,,
341,52181,,,
342,52389,,,
343,52552,,,
344,52643,,,
345,53363,,,
346,53454,,,
347,53576,,,
348,53764,,,
349,54387,,,
350,54458,,,
351,54656,,,
352,54727,,,
353,55069,,,
354,55266,,,
355,55608,,,
356,55679,,,
357,56323,,,
358,56674,,,
359,56745,,,
360,57032,,,
361,57434,,,
362,57640,,,
363,58105,,,
364,58311,,,
365,58610,,,
366,58744,,,
367,59209,,,
368,59334,,,
369,59901,,,
370,59767,,,
371,60151,,,
372,60385,,,
373,60456,,,
374,60662,,,
375,60961,,,
376,61014,,,
377,61304,,,
378,61357,,,
379,61528,,,
380,61630,,,
381,62243,,,
382,62345,,,
383,62456,,,
384,62678,,,
385,63271,,,
386,63320,,,
387,63634,,,
388,63683,,,
389,63999,,,
390,64176,,,
391,64492,,,
392,64591,,,
393,64944,,,
394,65156,,,
395,65282,,,
396,65527,,,
397,65661,,,
398,65825,,,
399,66094,,,
400,66258,,,
401,66402,,,
402,66542,,,
403,66841,,,
404,66894,,,
405,67150,,,
406,67203,,,
407,67374,,,
408,67582,,,
409,67753,,,
410,67809,,,
411,68132,,,
412,68188,,,
413,68294,,,
414,68484,,,
415,68615,,,
416,68706,,,
417,69574,,,
418,69665,,,
419,69771,,,
420,69932,,,
421,70730,,,
422,70792,,,
423,70973,,,
424,71035,,,
425,71460,,,
426,71690,,,
427,72115,,,
428,72177,,,
429,72989,,,
430,73468,,,
431,73535,,,
432,73876,,,
433,74388,,,
434,74656,,,
435,75305,,,
436,75573,,,
437,75958,,,
438,76106,,,
439,76781,,,
440,76950,,,
441,77434,,,
442,77483,,,
443,77900,,,
444,78210,,,
445,78627,,,
446,78689,,,
447,79300,,,
448,79416,,,
449,79628,,,
450,80026,,,
451,80301,,,
452,80460,,,
453,81192,,,
454,81351,,,
455,81563,,,
456,81934,,,
457,82454,,,
458,82586,,,
459,82953,,,
460,83085,,,
461,83406,,,
462,83734,,,
463,84055,,,
464,84187,,,
465,84815,,,
466,85114,,,
467,85239,,,
468,85577,,,
469,85908,,,
470,86115,,,
471,86551,,,
472,86758,,,
473,87022,,,
474,87207,,,
475,87619,,,
476,87719,,,
477,88090,,,
478,88168,,,
479,88419,,,
480,88666,,,
481,88942,,,
482,89008,,,
483,89465,,,
484,89531,,,
485,89697,,,
486,89949,,,
487,90188,,,
488,90291,,,
489,91151,,,
490,91254,,,
491,91420,,,
492,91656,,,
493,92383,,,
494,92470,,,
495,92720,,,
496,92807,,,
497,93209,,,
498,93410,,,
499,93812,,,
500,93899,,,
501,94653,,,
502,95014,,,
503,95103,,,
504,95424,,,
505,95904,,,
506,96124,,,
507,96647,,,
508,96867,,,
509,97212,,,
510,97376,,,
511,97899,,,
512,98018,68446,,
513,98464,,,
514,98527,,,
515,98843,,,
516,99117,,,
517,99462,,,
518,99525,,,
519,100081,,,
520,100144,,,
521,100343,,,
522,100638,,,
523,100928,,,
524,101046,,,
525,101587,,,
526,101705,,,
527,101904,,,
528,102182,,,
529,102563,,,
530,102664,,,
531,102962,,,
532,103063,,,
533,103299,,,
534,103580,,,
535,103816,,,
536,103917,,,
537,104310,,,
538,104534,,,
539,104640,,,
540,104901,,,
541,105063,,,
542,105223,,,
543,105572,,,
544,105732,,,
545,105888,,,
546,106042,,,
547,106387,,,
548,106450,,,
549,106720,,,
550,106783,,,
551,106982,,,
552,107206,,,
553,107405,,,
554,107463,,,
555,107828,,,
556,107886,,,
557,108002,,,
558,108206,,,
559,108345,,,
560,108448,,,
561,109568,,,
562,109671,,,
563,109787,,,
564,109951,,,
565,111010,,,
566,111073,,,
567,111273,,,
568,111336,,,
569,111892,,,
570,112013,,,
571,112569,,,
572,112632,,,
573,113705,,,
574,114179,,,
575,114255,,,
576,114602,,,
577,115364,,,
578,115634,,,
579,116223,,,
580,116493,,,
581,117004,,,
582,117132,,,
583,117689,,,
584,117914,,,
585,118296,,,
586,118521,,,
587,118935,,,
588,119035,,,
589,119514,,,
590,119565,,,
591,120153,,,
592,120204,,,
593,120464,,,
594,120754,,,
595,121265,,,
596,121316,,,
597,122416,,,
598,122467,,,
599,122743,,,
600,123114,,,
601,123894,,,
602,124026,,,
603,124351,,,
604,124483,,,
605,124868,,,
606,125000,,,
607,125451,,,
608,125583,,,
609,126506,,,
610,126736,,,
611,126840,,,
612,127113,,,
613,127805,,,
614,127967,,,
615,128262,,,
616,128424,,,
617,128721,,,
618,128883,,,
619,129305,,,
620,129373,,,
621,129908,,,
622,129976,,,
623,130144,,,
624,130558,,,
625,130979,,,
626,131048,,,
627,131743,,,
628,131883,,,
629,132123,,,
630,132421,,,
631,132726,,,
632,132911,,,
633,133717,,,
634,133902,,,
635,134142,,,
636,134724,,,
637,135533,,,
638,135602,,,
639,136145,,,
640,136259,,,
641,136693,,,
642,136838,,,
643,137272,,,
644,137541,,,
645,138101,,,
646,138504,,,
647,138571,,,
648,139102,,,
649,139400,,,
650,139630,,,
651,140551,,,
652,140781,,,
653,141040,,,
654,141504,,,
655,142191,,,
656,142354,,,
657,142914,,,
658,143077,,,
659,143497,,,
660,143720,,,
661,144140,,,
662,144303,,,
663,145211,,,
664,145374,,,
665,145580,,,
666,145870,,,
667,146597,,,
668,146720,,,
669,147320,,,
670,147443,,,
671,147863,,,
672,148046,,,
673,148506,,,
674,148602,,,
675,149109,,,
676,149205,,,
677,149478,,,
678,149849,,,
679,150309,,,
680,150365,,,
681,150895,,,
682,150992,,,
683,151245,,,
684,151605,,,
685,151858,,,
686,152028,,,
687,152566,,,
688,152751,,,
689,152902,,,
690,153152,,,
691,153411,,,
692,153574,,,
693,153896,,,
694,154059,,,
695,154265,,,
696,154526,,,
697,154868,,,
698,154924,,,
699,155335,,,
700,155391,,,
701,155585,,,
702,155834,,,
703,156028,,,
704,156143,,,
705,157527,,,
706,157642,,,
707,157768,,,
708,158052,,,
709,159267,,,
710,159370,,,
711,159622,,,
712,159725,,,
713,160109,,,
714,160212,,,
715,160866,,,
716,160969,,,
717,162294,,,
718,162560,,,
719,162642,,,
720,162898,,,
721,164007,,,
722,164176,,,
723,164622,,,
724,164791,,,
725,165237,,,
726,165406,,,
727,166014,,,
728,166096,,,
729,166817,,,
730,166873,,,
731,167132,,,
732,167361,,,
733,167995,,,
734,168051,,,
735,168858,,,
736,168914,,,
737,169254,,,
738,169486,,,
739,170077,,,
740,170176,,,
741,171050,,,
742,171149,,,
743,171489,,,
744,171935,,,
745,172696,,,
746,172775,,,
747,173265,,,
748,173344,,,
749,173759,,,
750,173969,,,
751,174384,,,
752,174580,,,
753,175117,,,
754,175479,,,
755,175575,,,
756,176056,,,
757,176308,,,
758,176532,,,
759,177163,,,
760,177387,,,
761,177620,,,
762,178018,,,
763,178475,,,
764,178616,,,
765,179106,,,
766,179247,,,
767,179541,,,
768,179890,,,
769,180184,,,
770,180325,,,
771,181051,,,
772,181192,,,
773,181374,,,
774,181612,,,
775,182063,,,
776,182210,,,
777,182694,,,
778,182841,,,
779,183135,,,
780,183296,,,
781,183778,,,
782,183836,,,
783,184233,,,
784,184291,,,
785,184556,,,
786,185005,,,
787,185293,,,
788,185357,,,
789,185867,,,
790,186116,,,
791,186287,,,
792,186595,,,
793,186764,,,
794,186969,,,
795,187523,,,
796,187728,,,
797,187910,,,
798,188077,,,
799,188631,,,
800,188733,,,
801,189018,,,
802,189082,,,
803,189405,,,
804,189683,,,
805,190006,,,
806,190070,,,
807,190469,,,
808,190741,,,
809,190859,,,
810,191210,,,
811,191336,,,
812,191526,,,
813,192711,,,
814,192901,,,
815,193054,,,
816,193308,,,
817,194429,,,
818,194522,,,
819,194836,,,
820,194929,,,
821,195397,,,
822,195490,,,
823,196092,,,
824,196185,,,
825,197332,,,
826,197564,,,
827,197682,,,
828,197969,,,
829,198863,,,
830,199040,,,
831,199378,,,
832,199471,,,
833,199809,,,
834,199902,,,
835,200284,,,
836,200454,,,
837,200715,,,
838,200885,,,
839,201236,,,
840,201424,,,
841,201667,,,
842,201738,,,
843,202382,,,
844,202453,,,
845,202605,,,
846,202795,,,
847,203322,,,
848,203393,,,
849,205077,,,
850,205148,,,
851,205442,,,
852,205633,,,
853,207107,,,
854,207178,,,
855,207472,,,
856,207544,,,
857,207937,,,
858,208009,,,
859,208822,,,
860,208894,,,
861,210466,,,
862,210737,,,
863,210810,,,
864,211064,,,
865,212431,,,
866,212598,,,
867,213922,,,
868,214089,,,
869,214851,,,
870,214994,,,
871,216318,,,
872,216398,,,
873,217247,,,
874,217303,,,
875,218000,,,
876,218333,,,
877,219095,,,
878,219151,,,
879,220388,,,
880,220444,,,
881,220848,,,
882,221086,,,
883,221951,,,
884,222102,,,
885,222856,,,
886,223007,,,
887,223510,,,
888,223697,,,
889,224459,,,
890,224515,,,
891,225232,,,
892,225288,,,
893,225692,,,
894,226303,,,
895,226867,,,
896,226945,,,
897,227868,,,
898,228120,,,
899,228436,,,
900,228808,,,
901,229171,,,
902,229450,,,
903,230132,,,
904,230411,,,
905,230727,,,
906,231093,,,
907,231902,,,
908,231961,,,
909,232535,,,
910,232594,,,
911,233023,,,
912,233527,,,
913,233956,,,
914,234122,,,
915,234593,,,
916,235077,,,
917,235235,,,
918,235714,,,
919,235872,,,
920,236188,,,
921,237199,,,
922,237515,,,
923,237684,,,
924,238130,,,
925,239011,,,
926,239168,,,
927,239626,,,
928,239783,,,
929,240297,,,
930,240606,,,
931,241120,,,
932,241277,,,
933,242230,,,
934,242604,,,
935,242762,,,
936,243202,,,
937,243771,,,
938,244032,,,
939,244546,,,
940,244807,,,
941,245217,,,
942,245498,,,
943,245992,,,
944,246094,,,
945,246683,,,
946,246785,,,
947,247078,,,
948,247711,,,
949,248121,,,
950,248223,,,
951,248951,,,
952,249266,,,
953,249517,,,
954,249957,,,
955,250208,,,
956,250486,,,
957,251341,,,
958,251619,,,
959,251870,,,
960,252417,,,
961,253269,,,
962,253371,,,
963,253950,,,
964,254052,,,
965,254524,,,
966,254799,,,
967,255271,,,
968,255506,,,
969,256084,,,
970,256517,,,
971,256630,,,
972,257211,,,
973,257443,,,
974,257711,,,
975,258434,,,
976,258702,,,
977,258947,,,
978,259429,,,
979,259938,,,
980,260107,,,
981,260665,,,
982,260834,,,
983,261168,,,
984,261565,,,
985,261899,,,
986,262068,,,
987,262894,,,
988,263063,,,
989,263265,,,
990,263551,,,
991,264058,,,
992,264229,,,
993,264785,,,
994,264956,,,
995,265290,,,
996,265479,,,
997,266021,,,
998,266091,,,
999,266544,,,
1000,270540,,,
1024,,158226,,

